Forecasting Multiple Observables with SCROLL: Score-Trained Uncertainty for Stochastic Dynamics

Forecasting a stochastic dynamical system rarely means a single number: one wants several observables---future state, threshold event, regime label---each with its own likelihood. Standard multi-task recipes balance per-task losses, tuned or learned. We instead compose the observables' likelihoods in per-task free-routed last-layer beliefs on a shared backbone; this absorbs unit-dependent loss scaling into likelihood parameters learned in the same gradient pass. Stochastic dynamics supply what static benchmarks cannot: computable ground truth for the predictive variance. Results land where theory puts them: on the well-specified, homoscedastic Ornstein--Uhlenbeck process the learned predictive law recovers the analytic kernel and correctly specified baselines tie. On heteroscedastic systems (stochastic Lorenz-63, real air-quality data) the belief's input-dependent variance separates: best single-run NLL on the state and regime tasks, calibration matched only by arms whose NLL it beats, at a fraction of the tuned grids' cost. On the real series the state margin holds across five rolling origins.

==> figures/data/perstate_lorenz.dat <==
vstar v_diag v_full v_closed v_none
0.650641 35.410164 24.264095 8.368906 9.667896
0.705212 3.959433 2.474692 8.282540 9.667896
0.716507 12.453090 20.270335 8.504622 9.667896
0.741108 3.524357 2.297150 8.115223 9.667896
0.745363 14.107958 6.333989 8.226476 9.667896
0.785283 6.195850 3.363254 8.131959 9.667896
0.802175 52.688501 22.320949 8.331986 9.667896
0.808951 5.194820 3.212601 8.123469 9.667896
0.814237 4.157577 3.058921 8.141001 9.667896
0.820487 5.122153 3.271618 8.144300 9.667896
0.825314 4.625527 2.905738 8.124727 9.667896
0.831180 13.279036 2.637269 8.294487 9.667896
0.850047 2.419187 1.834869 8.111037 9.667896
0.858927 43.346934 33.526896 8.393958 9.667896
0.866828 3.420650 2.209039 8.115986 9.667896
0.878282 11.801542 10.818381 8.224009 9.667896
0.883710 7.623955 3.444903 8.127844 9.667896
0.887035 35.581306 21.710960 8.319513 9.667896
0.904156 3.085782 2.075983 8.115303 9.667896
0.914854 4.455370 2.706642 8.119928 9.667896
0.921152 17.151618 11.030560 8.443557 9.667896
0.928845 1.521749 1.759150 8.121568 9.667896
0.935270 1.525089 2.063306 8.331966 9.667896
0.939271 1.464556 2.328718 8.125883 9.667896
0.949988 3.380849 3.606082 8.145754 9.667896
0.961334 2.121585 2.080164 8.109457 9.667896
0.965193 1.586071 1.757921 8.115779 9.667896
0.972436 3.104771 4.023905 8.131313 9.667896
0.975389 3.374348 2.094557 8.114811 9.667896
0.977072 1.453232 1.510557 8.126176 9.667896
0.987783 2.198162 2.201026 8.112595 9.667896
0.990676 2.128047 1.467070 8.134001 9.667896
1.002717 2.137597 1.546555 8.116478 9.667896
1.007964 1.498628 2.152360 8.120148 9.667896
1.014162 8.882651 4.709227 8.133474 9.667896
1.021402 3.298474 2.152777 8.113710 9.667896
1.028918 4.139004 2.570624 8.245129 9.667896
1.035757 2.589380 3.332485 8.146844 9.667896
1.042031 2.987762 1.739587 8.115011 9.667896
1.045033 5.118203 3.006154 8.133767 9.667896
1.056921 1.866020 1.306887 8.130811 9.667896
1.058835 10.127428 6.391742 8.279162 9.667896
1.067258 1.916372 1.994011 8.110645 9.667896
1.069518 2.709731 1.290902 8.162229 9.667896
1.071881 13.233135 3.456881 8.164141 9.667896
1.075708 3.623717 4.075284 8.165897 9.667896
1.077987 2.351629 1.997615 8.108798 9.667896
1.085892 4.831389 3.487609 8.172210 9.667896
1.090184 2.673777 3.399780 8.123147 9.667896
1.095484 2.348234 2.261290 8.111833 9.667896
1.098685 1.796200 2.080489 8.111841 9.667896
1.102955 9.069607 6.006126 8.281109 9.667896
1.113581 2.361564 1.481184 8.134136 9.667896
1.116482 1.509236 1.421462 8.153174 9.667896
1.118586 1.754396 2.306954 8.201452 9.667896
1.120364 2.652786 2.563039 8.121069 9.667896
1.124952 2.628481 1.879824 8.112313 9.667896
1.130054 2.763260 2.490656 8.115382 9.667896
1.134879 1.794030 1.918109 8.109510 9.667896
1.144978 31.912544 32.190786 8.251667 9.667896
1.150585 2.162200 1.724871 8.162053 9.667896
1.156595 2.630737 2.033307 8.142381 9.667896
1.160833 3.378099 2.348961 8.120349 9.667896
1.164299 6.158118 3.099024 8.140778 9.667896
1.172653 1.815376 1.691860 8.121893 9.667896
1.176033 3.064525 1.329776 8.116536 9.667896
1.179566 5.026976 2.673909 8.118046 9.667896
1.183905 2.501582 2.396986 8.116281 9.667896
1.189062 1.629677 1.547875 8.119945 9.667896
1.191653 6.039101 3.467905 8.123797 9.667896
1.197955 3.367317 2.371500 8.207316 9.667896
1.202511 3.978434 2.468637 8.118985 9.667896
1.210622 3.901475 2.318511 8.228781 9.667896
1.222334 2.872574 2.551808 8.118340 9.667896
1.224413 1.566633 1.345810 8.123819 9.667896
1.231302 1.710880 1.765334 8.131348 9.667896
1.234627 9.356564 5.188999 8.146824 9.667896
1.238844 2.031780 1.219135 8.130092 9.667896
1.244771 6.209637 4.328866 8.238573 9.667896
1.249767 10.295619 6.475085 8.194266 9.667896
1.252571 3.772335 2.160341 8.118101 9.667896
1.256121 10.044129 4.503098 8.180566 9.667896
1.263343 2.789344 1.196368 8.131975 9.667896
1.265791 1.417271 1.772699 8.123494 9.667896
1.268046 1.692545 1.816098 8.117798 9.667896
1.271094 3.138687 2.150560 8.123103 9.667896
1.273908 2.627085 1.269964 8.135976 9.667896
1.277047 1.448324 1.810457 8.122875 9.667896
1.285178 3.734593 2.087066 8.161103 9.667896
1.289429 1.537838 2.325248 8.142367 9.667896
1.294399 2.933507 1.297916 8.118748 9.667896
1.296311 2.337577 1.686971 8.124858 9.667896
1.299171 4.228249 2.938985 8.122052 9.667896
1.302934 2.317329 1.289042 8.133438 9.667896
1.304613 2.729414 1.588159 8.126477 9.667896
1.308437 2.633705 1.780553 8.141140 9.667896
1.315649 4.685410 2.611996 8.119565 9.667896
1.323675 1.625593 2.232621 8.132080 9.667896
1.330252 1.719004 1.615602 8.127266 9.667896
1.335261 2.201899 1.175271 8.136282 9.667896
1.341590 1.959310 1.287812 8.159998 9.667896
1.350109 1.632051 1.384826 8.125835 9.667896
1.355903 3.123451 2.261839 8.148988 9.667896
1.360043 9.782575 4.588008 8.143148 9.667896
1.363481 1.406807 1.744912 8.143981 9.667896
1.370627 5.804145 3.786210 8.139180 9.667896
1.376084 2.538925 2.475818 8.113840 9.667896
1.381374 1.995492 0.972489 8.129447 9.667896
1.390065 2.710875 2.964140 8.126417 9.667896
1.394566 1.419026 1.445279 8.127385 9.667896
1.398804 13.225853 9.250994 8.185599 9.667896
1.408977 4.280949 1.628995 8.160395 9.667896
1.416779 1.671290 1.853556 8.125081 9.667896
1.420964 2.217041 1.210099 8.130432 9.667896
1.423404 2.289378 1.111151 8.132868 9.667896
1.431852 10.483957 34.915771 8.331285 9.667896
1.434991 2.269562 1.232072 8.131002 9.667896
1.443005 1.732649 2.779914 8.124949 9.667896
1.445341 3.027149 1.675805 8.129141 9.667896
1.461570 1.441195 1.430887 8.132652 9.667896
1.469866 4.115579 1.804971 8.196104 9.667896
1.484260 1.431987 1.430025 8.132542 9.667896
1.491508 1.902199 1.124003 8.162517 9.667896
1.494682 2.077550 1.047518 8.186737 9.667896
1.517755 3.682274 2.728528 8.120197 9.667896
1.529248 6.792457 4.169041 8.147300 9.667896
1.543387 1.405797 1.758818 8.141723 9.667896
1.566143 1.931369 1.515375 8.122587 9.667896
1.579973 1.574639 2.083770 8.118060 9.667896
1.584952 2.605679 3.133488 8.124746 9.667896
1.587567 6.626907 9.373749 8.419861 9.667896
1.591342 3.284036 2.136953 8.127392 9.667896
1.597323 8.187176 10.891484 8.257440 9.667896
1.603686 3.417518 1.552489 8.135942 9.667896
1.619844 1.905476 1.701176 8.133346 9.667896
1.623448 4.585078 3.196017 8.118369 9.667896
1.643578 3.271020 2.014759 8.153790 9.667896
1.656647 1.431850 1.904873 8.141484 9.667896
1.666041 8.806592 3.921263 8.144752 9.667896
1.673509 2.223579 2.216630 8.138722 9.667896
1.689544 2.685007 1.078169 8.131424 9.667896
1.707361 28.291039 25.091120 8.235624 9.667896
1.715633 1.422358 1.929664 8.133129 9.667896
1.733349 7.221743 5.301594 8.174074 9.667896
1.736899 9.946648 4.057534 8.144345 9.667896
1.744825 2.861690 1.237730 8.133912 9.667896
1.755045 2.515957 2.135737 8.132984 9.667896
1.771266 8.031175 3.719817 8.134270 9.667896
1.784251 6.440346 3.234208 8.249094 9.667896
1.802630 5.848676 3.882698 8.131408 9.667896
1.809632 1.494734 1.847420 8.129714 9.667896
1.827283 2.374614 2.406051 8.120441 9.667896
1.837805 2.203612 2.902745 8.118750 9.667896
1.855195 1.482078 2.035493 8.113374 9.667896
1.874855 1.672381 2.363045 8.112991 9.667896
1.881684 5.983196 2.514066 8.160950 9.667896
1.905354 6.640139 4.459600 8.165808 9.667896
1.922993 3.750804 5.140194 8.129747 9.667896
1.940272 6.321640 3.905566 8.144108 9.667896
1.960125 2.061302 2.869185 8.115691 9.667896
1.978549 4.651897 1.897725 8.152163 9.667896
1.993598 2.656448 2.410728 8.118233 9.667896
2.011612 40.491550 50.130559 8.251884 9.667896
2.047167 2.222380 2.685906 8.143812 9.667896
2.055635 3.571163 2.051058 8.124080 9.667896
2.086466 6.028314 4.267907 8.121629 9.667896
2.101647 3.615581 1.827623 8.126783 9.667896
2.117235 7.563518 6.606136 8.156392 9.667896
2.136910 6.331699 3.856705 8.126038 9.667896
2.156802 10.038894 4.038880 8.135363 9.667896
2.167113 10.812516 4.345967 8.143381 9.667896
2.175948 3.178053 2.693865 8.117552 9.667896
2.182539 8.622165 5.380492 8.275454 9.667896
2.213525 2.549751 4.168576 8.131067 9.667896
2.220690 2.704528 2.292228 8.202399 9.667896
2.252469 4.437036 3.311280 8.115895 9.667896
2.288077 1.632013 1.931942 8.144001 9.667896
2.295461 5.997664 2.814241 8.149584 9.667896
2.318705 3.352835 2.112050 8.131363 9.667896
2.344939 4.897130 3.412691 8.136642 9.667896
2.364536 13.788846 10.612785 8.170699 9.667896
2.390028 2.979028 2.154846 8.130695 9.667896
2.397239 3.149570 2.593323 8.118221 9.667896
2.469039 7.104838 4.599868 8.127243 9.667896
2.476256 5.673252 2.699099 8.139914 9.667896
2.501018 4.265882 2.433082 8.140177 9.667896
2.534745 4.609737 7.249884 8.148926 9.667896
2.555973 31.873185 33.338003 8.217118 9.667896
2.580542 2.434541 2.386780 8.146685 9.667896
2.603299 2.949732 2.113569 8.125514 9.667896
2.632383 24.804466 16.769409 8.253694 9.667896
2.661826 7.359456 4.922792 8.131407 9.667896
2.680578 27.344558 42.803985 8.190966 9.667896
2.712644 5.794202 6.455058 8.135352 9.667896
2.727074 15.617004 2.175827 8.128590 9.667896
2.753253 5.755553 3.999690 8.118271 9.667896
2.774176 3.509849 3.039280 8.117643 9.667896
2.808860 3.025166 5.169093 8.137542 9.667896
2.831085 9.421719 4.353332 8.131261 9.667896
2.871435 6.723216 4.162771 8.118807 9.667896
2.893207 4.018405 7.179658 8.160306 9.667896
2.921108 7.304828 5.293653 8.129588 9.667896
2.953942 5.648978 6.224028 8.134488 9.667896
3.004058 3.284213 4.575692 8.135687 9.667896
3.030164 4.296196 3.522575 8.120650 9.667896
3.042545 3.445650 2.487419 8.126360 9.667896
3.062815 2.930317 3.579439 8.119000 9.667896
3.077949 6.409072 7.377697 8.154560 9.667896
3.121868 5.482516 3.088861 8.149979 9.667896
3.157144 5.759506 3.683718 8.125406 9.667896
3.220837 3.457127 2.866266 8.128544 9.667896
3.286351 3.411702 2.510953 8.162729 9.667896
3.362588 4.773075 2.854138 8.148220 9.667896
3.418404 2.605845 4.827823 8.137260 9.667896
3.474176 10.816130 10.193198 8.155298 9.667896
3.564849 9.611985 5.409772 8.132493 9.667896
3.599634 2.395787 5.073539 8.134909 9.667896
3.650248 3.022963 3.396265 8.127258 9.667896
3.715520 8.666165 5.217228 8.124247 9.667896
3.742388 4.621276 5.725023 8.137472 9.667896
3.836742 7.358726 8.660091 8.154592 9.667896
3.923269 6.329967 4.263179 8.118595 9.667896
3.973759 7.899247 6.247344 8.143818 9.667896
4.044653 4.384343 4.243383 8.136035 9.667896
4.126364 8.998127 21.679026 8.182026 9.667896
4.176281 11.642954 6.242376 8.138411 9.667896
4.226801 3.174048 5.809721 8.153785 9.667896
4.358579 8.287661 5.821820 8.127730 9.667896
4.441101 6.054974 7.663798 8.139543 9.667896
4.623158 9.373918 6.734622 8.144174 9.667896
4.719429 8.363425 15.453224 8.174810 9.667896
4.857656 9.789165 11.376381 8.222371 9.667896
4.920486 8.642082 5.211646 8.160470 9.667896
5.033605 5.157510 3.835498 8.141285 9.667896
5.107038 3.857623 4.198661 8.129957 9.667896
5.164280 9.122364 7.656811 8.132562 9.667896
5.206868 14.292906 9.265815 8.159054 9.667896
5.385353 23.595129 3.460990 8.237504 9.667896
5.667400 23.746588 23.499139 8.198478 9.667896
5.701397 9.379820 9.070508 8.158634 9.667896
5.748661 6.048036 7.458525 8.154113 9.667896
5.832883 7.519310 9.313372 8.317422 9.667896
5.950973 21.378320 27.008495 8.178360 9.667896
6.091458 29.908993 13.663665 8.165402 9.667896
6.250415 7.691684 6.351791 8.138569 9.667896
6.338780 18.112007 12.654552 8.277690 9.667896
6.409006 6.972530 5.199020 8.155549 9.667896
6.667465 16.848257 17.241062 8.154736 9.667896
6.778965 19.472787 14.513640 8.208079 9.667896
7.146994 10.983745 11.946803 8.271005 9.667896
7.619460 19.720894 9.389080 8.161718 9.667896
7.839343 4.175477 25.387826 8.208613 9.667896
8.075680 25.178098 5.545288 8.136539 9.667896
8.296850 35.651254 12.539321 8.151975 9.667896
8.579413 7.589481 8.749004 8.208087 9.667896
9.157891 10.743681 11.950816 8.154191 9.667896
9.717225 15.403487 36.866021 8.307790 9.667896
9.828586 15.286362 8.786227 8.165689 9.667896
10.111081 8.064510 7.848199 8.156491 9.667896
10.420519 10.385711 13.645060 8.220933 9.667896
10.719465 16.134503 12.906789 8.193769 9.667896
10.967911 34.079850 7.595439 8.152243 9.667896
11.174940 9.021568 19.739518 8.206125 9.667896
11.456480 9.695100 20.163754 8.198003 9.667896
12.170097 9.123941 16.186711 8.160203 9.667896
13.170168 14.078513 15.934400 8.168913 9.667896
13.247203 10.262353 12.623727 8.152866 9.667896
13.404130 9.903619 16.433999 8.208653 9.667896
14.413767 12.193810 9.865962 8.174740 9.667896
15.134335 11.381512 12.223789 8.157421 9.667896
16.725268 13.318194 16.839775 8.153162 9.667896
18.066790 15.033897 17.504498 8.212114 9.667896
19.430599 9.582153 22.832098 8.160513 9.667896
20.007193 9.328328 20.293943 8.174467 9.667896
21.751805 10.910805 42.951153 8.209348 9.667896
22.574302 10.956565 40.611728 8.283025 9.667896
24.663592 25.856419 63.987088 8.194894 9.667896
25.961650 13.250472 24.632297 8.172251 9.667896
27.529779 13.545481 27.792481 8.210436 9.667896
29.186074 11.761929 31.582014 8.167826 9.667896
30.521063 11.621086 55.374792 8.213314 9.667896
32.581863 11.368166 42.003748 8.183626 9.667896
36.417664 48.694579 50.051302 8.210008 9.667896
37.739744 20.719458 73.626394 8.182051 9.667896
40.380129 12.580787 37.199353 8.197626 9.667896
42.742524 71.703466 64.867210 8.178009 9.667896
49.039308 17.518368 76.943050 8.207598 9.667896
50.705067 89.047888 34.692680 8.249425 9.667896
54.927867 17.060755 64.779581 8.216967 9.667896
58.072034 27.481316 77.212110 8.209531 9.667896
61.367900 12.486651 25.090059 8.253202 9.667896
65.543156 35.398538 55.843258 8.207380 9.667896
72.874346 43.819954 56.962815 8.251656 9.667896
79.343786 57.265582 124.482053 8.273585 9.667896
90.898912 80.072400 66.894591 8.189640 9.667896
107.569632 37.341555 106.779840 8.209238 9.667896
118.981774 60.699870 104.089102 8.205032 9.667896
134.002848 41.988727 106.189969 8.196607 9.667896
175.476061 44.468748 109.389908 8.235646 9.667896
184.691070 36.441809 86.806903 8.232072 9.667896


==> figures/data/sde_sigma_lorenz.dat <==
delta pred_sd_mean pred_sd_lo pred_sd_hi sd_star sd_p10 sd_p90
0.100000 0.603749 0.574871 0.632628 0.502340 0.440517 0.565152
0.250000 1.136953 1.098987 1.174920 0.968453 0.631421 1.394684
0.500000 2.956183 2.846566 3.065799 2.768944 1.002695 3.862152
1.000000 5.092975 4.973393 5.212557 4.965851 1.524365 8.401393


==> figures/data/sde_sigma_ou.dat <==
delta pred_sd_mean pred_sd_lo pred_sd_hi sd_star sd_p10 sd_p90
0.100000 0.423179 0.420967 0.425390 0.425757 0.425757 0.425757
0.250000 0.627654 0.621450 0.633858 0.627271 0.627271 0.627271
0.500000 0.810334 0.803277 0.817391 0.795060 0.795060 0.795060
1.000000 0.921745 0.910339 0.933151 0.929873 0.929873 0.929873
2.000000 1.000586 0.990723 1.010448 0.990800 0.990800 0.990800

